Comprehensive X-ray Spectral-timing Analysis of GRS 1915+105 Based on Insight-HXMT Observations

GRS 1915+105 has been well studied since its discovery, and is well-known for its complex light curve variability. Using the full currently available Insight-HXMT dataset from July 2017 to June 2023, we make a comprehensive spectral-timing analysis of this source and report four main findings. First, we uncover a QPO frequency rising branch between MJD 58206 and 58230, where the centroid frequency increases from $\sim$2 Hz to $\sim$6 Hz, consistent with a spectral state transition from the hard to intermediate state. This rising branch completes the full QPO frequency evolution cycle when combined with the subsequent frequency decay phase, and had been missed in prior NICER and Insight-HXMT studies. Second, we identify a previously unreported Flare 3 during the obscured state, which shows distinct spectral and timing properties compared to the earlier flares. Third, we detect sub-Hz QPOs (<1 Hz) in all three flares, specifically at $\sim$0.01 Hz in Flare 1 and $\sim$0.2 Hz in both Flares 2 and 3. In particular, the weak $\sim$0.2 Hz signals observed in Flare 3 indicate ongoing coronal activity despite strong obscuration. Finally, a comparison between QPOs above and below 1 Hz suggests distinct origins, with the former likely arising from Lense-Thirring precession of the inner hot flow and the latter from magnetic perturbations driving a failed disk wind. These findings offer new insights into the unique accretion geometry and variability behaviors of GRS 1915+105.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
